On the Galactic Disk Metallicity Distribution from Open Clusters I. New Catalogues and Abundance Gradient

In this paper we have compiled two new open cluster catalogues. In the first one, there are 119 objects with ages, distances and metallicities available, while in the second one, 144 objects have both absolute proper motion and radial velocity data, of which 45 clusters also with metallicity data available. Taking advantages of the large number of objects included in our sample, we present an iron radial gradient of about -0.063$\pm$0.008 dex/kpc from the first sample. By dividing clusters into age groups, we show that iron gradient was steeper in the past, which is consistent with the recent result from Galactic planetary nebulae data, and also consistent with the inside-out galactic disk formation scenarios. Based on the cluster sample, we also discussed the metallicity distribution, cluster kinematics and space distribution. A disk age-metallicity relation could be implied from those properties, although we could not give conclusive result from the age metallicity diagram based on the current sample. More observations are needed for metal poor clusters.

==> table1.dat <==
-----table1.txt-------------------------------------
1  I3   none   Sequence number
5  A13  none   Name of open cluster
19 F6.2 degree Galactic longitude
26 F6.2 degree Galactic latitude
33 F4.1 kpc    Galactocentric distance
38 I5   pc     Heliocentric distance
44 F5.3 mag    Reddening E(B-V)
50 F5.2 Gyr    Age
56 F5.2 dex    Iron abundance
62             reference codes
-----table1.txt-------------------------------------------------
No. Name              l     b    Rgc  Rsun E(B-V) Age [Fe/H] refs
                   (deg) (deg)  (kpc) (pc) (mag) (Gyr) (dex) 
  1 Berkeley 12   161.66  -1.99 11.5  3162   0.7  4     0.07 1,1
  2 Berkeley 17   175.65  -3.65 11.1  2700   0.7 12    -0.33 1,1
  3 Berkeley 18   163.63   5.01 14.1  5800  0.46  4.26  0.02 1,1
  4 Berkeley 19    176.9  -3.59 13.3  4831   0.4  3.09 -0.50 1,2
  5 Berkeley 20   203.51 -17.28 16.3  8400  0.12  6.02 -0.75 1,3
  6 Berkeley 21   186.84  -2.51 13.4  5000  0.76  2.18 -0.83 1,1
  7 Berkeley 22    199.8  -8.05 15.8  7663   0.7  1.06 -0.30 1,1
  8 Berkeley 23    192.6   5.44 15.3  6918   0.4  0.79  0.07 1,1
  9 Berkeley 29   197.98   8.02 23.0 14871 0.157  1.05 -0.18 1,1
 10 Berkeley 31   206.25   5.12 16.3  8272  0.08  2.05 -0.50 1,1
 11 Berkeley 32   207.95    4.4 11.3  3100  0.16  3.38 -0.58 1,1
 12 Berkeley 39   223.46  10.09 12.3  4780  0.12  7.94 -0.17 1,1
 13 Berkeley 60   118.84  -1.63 11.2  4365  0.86  0.16  0.07 1,1
 14 Berkeley 64   131.91    4.6 11.5  3981  1.05  1    -0.61 1,1
 15 Berkeley 70   166.89   3.58 12.5  4158  0.48  4    -0.32 1,1
 16 Berkeley 104  117.63   1.22 11.2  4365  0.45  0.79  0.07 1,1
 17 Blanco 1       15.57 -79.26  8.4   269  0.01  0.06  0.23 1,4
 18 Collinder 140 244.97  -7.91  8.6   405  0.03  0.03 -0.10 1,1
 19 Collinder 261 301.68  -5.52  7.5  2190  0.27  8.9  -0.14 1,1
 20 IC 2391       270.36   -6.9  8.5   175 0.008  0.04 -0.09 1,1
 21 IC 2581       284.59   0.03  8.2  2446 0.415  0.01 -0.34 1,1
 22 IC 2602        289.6   -4.9  8.4   161 0.024  0.03 -0.09 1,5
 23 IC 2714        292.4  -1.79  8.1  1238 0.341  0.34 -0.01 1,1
 24 IC 4651       340.08   -7.9  7.6   888 0.116  1.14  0.09 1,1
 25 IC 4725         13.7  -4.43  7.9   620 0.476  0.09  0.17 1,1
 26 IC 4756        36.38   5.24  8.1   484 0.192  0.5  -0.06 1,1
 27 King 5        143.74  -4.27 10.0  1900        1    -0.38 1,1
 28 King 6        143.36  -0.07  9.2   871   0.5  0.25  0.46 1,1
 29 King 8        176.39   3.12 14.8  6403  0.58  0.41 -0.46 1,1
 30 King 11       117.16   6.47 10.1  2892  1.27  1.11 -0.23 1,1
 31 King 15       120.74  -0.92 10.4  3162   0.7  0.25  0.07 1,1
 32 Melotte 20    146.93  -7.11  8.6   185  0.09  0.07 -0.05 1,5
 33 Melotte 22    166.57 -23.52  8.6   150  0.03  0.13 -0.03 1,5
 34 Melotte 25    180.06 -22.34  8.5    45  0.01  0.78  0.13 1,5
 35 Melotte 66    259.55 -14.24 10.1  4313 0.143  2.78 -0.35 1,1
 36 Melotte 71    228.96   4.49 10.8  3154 0.113  0.23 -0.30 1,1
 37 Melotte 111   221.35  84.02  8.5    96 0.013  0.44 -0.05 1,5
 38 NGC 1039      143.63  -15.6  8.8   499  0.07  0.17 -0.30 1,1
 39 NGC 1193      146.74 -12.19 12.2  4300  0.12  7.9  -0.29 1,1
 40 NGC 1245      146.64  -8.92 10.9  2876   0.3  0.5   0.10 1,1
 41 NGC 1342      154.95 -15.34  9.0   665 0.319  0.45 -0.16 1,1
 42 NGC 1348      146.96   -3.7 10.0  1820  1.02  0.13  0.07 6,6  
 43 NGC 1545      153.36   0.18  9.1   711 0.303  0.28 -0.06 1,1
 44 NGC 1662      187.71 -21.11  8.9   437 0.304  0.42 -0.09 1,1
 45 NGC 1817      186.13 -13.12 10.4  1972 0.334  0.4  -0.26 1,1
 46 NGC 188       122.78  22.46  9.6  2047 0.082  4.28 -0.02 1,1
 47 NGC 2099      177.64   3.09  9.8  1383 0.302  0.34  0.09 1,1
 48 NGC 2141      198.08  -5.81 12.3  4033  0.25  1.7  -0.26 1,1
 49 NGC 2158      186.64   1.78 12.1  3600  0.55  2.0  -0.23 7,1
 50 NGC 2168      186.59   2.19  9.3   816 0.262  0.09 -0.16 1,1
 51 NGC 2204      226.01  -16.1 10.4  2629 0.085  0.78 -0.33 1,1
 52 NGC 2243       239.5 -17.97 11.3  4458 0.051  1.07 -0.44 1,1
 53 NGC 2251      203.58    0.1  9.7  1329 0.186  0.26 -0.08 1,1
 54 NGC 2259      201.76   2.07 11.6  3311  0.59  0.32  0.07 1,1
 55 NGC 2281       174.9  16.88  9.0   558 0.063  0.35  0.13 1,1
 56 NGC 2287      231.01 -10.44  8.9   693 0.027  0.24  0.04 1,1
 57 NGC 2301      212.56   0.29  9.2   872 0.028  0.16  0.06 1,1
 58 NGC 2304       197.2   8.89 12.3  3991   0.1  0.79 -0.32 1,1
 59 NGC 2335      223.62  -1.18  9.5  1417 0.393  0.16 -0.03 1,1
 60 NGC 2343      224.32  -1.17  9.2  1056 0.118  0.01  -0.3 1,1
 61 NGC 2355       203.3   11.8 10.5  2200  0.12  0.7  -0.07 1,1
 62 NGC 2360       229.8  -1.43  9.8  1887 0.111  0.56 -0.15 1,1
 63 NGC 2420      198.11  19.63 11.3  3085 0.029  1.11 -0.26 1,1
 64 NGC 2423      230.48   3.54  9.0   766 0.097  0.73  0.14 1,1
 65 NGC 2437      231.87   4.07  9.4  1375 0.154  0.24  0.05 1,1
 66 NGC 2477      253.59  -5.83  8.9  1222 0.279  0.7   0.01 1,1
 67 NGC 2482      241.63   2.03  9.2  1343 0.093  0.4   0.12 1,1
 68 NGC 2489      246.71  -0.78 10.7  3957 0.374  0.01  0.08 1,1
 69 NGC 2506      230.57   9.92 11.0  3460 0.081  1.1  -0.37 1,1
 70 NGC 2516      273.81 -15.85  8.4   409 0.101  0.11  0.06 1,1
 71 NGC 2527      246.08   1.85  8.7   601 0.038  0.44 -0.09 1,8
 72 NGC 2539      233.73  11.12  9.3  1363 0.082  0.37  0.13 1,1
 73 NGC 2546       254.9  -1.98  8.7   919 0.134  0.07  0.12 1,1
 74 NGC 2547      264.45  -8.53  8.5   455 0.041  0.03 -0.16 1,1
 75 NGC 2548      227.93  15.39  9.0   769 0.031  0.36  0.08 1,1
 76 NGC 2567      249.79   2.94  9.2  1677 0.128  0.29 -0.09 1,8
 77 NGC 2571      249.09   3.54  9.0  1342 0.137  0.03  0.05 1,9
 78 NGC 2632      205.92  32.48  8.6   187 0.009  0.72  0.14 1,1
 79 NGC 2660      265.85  -3.03  9.1  2826 0.313  1.07 -0.18 1,1
 80 NGC 2682      215.66  31.91  9.1   908 0.059  2.56  0.00 1,1
 81 NGC 2818      261.98   8.58  8.9  1855 0.121  0.42 -0.17 1,1
 82 NGC 2972      274.73   1.75  8.5  2062 0.343  0.09 -0.07 1,1
 83 NGC 3114      283.34  -3.83  8.3   911 0.069  0.12  0.02 1,1
 84 NGC 3532      289.55   1.34  8.3   486 0.037  0.31 -0.02 1,1
 85 NGC 3680      286.78  16.92  8.2   938 0.066  1.19 -0.09 1,1
 86 NGC 381       124.93  -1.22  9.2  1148   0.4  0.32  0.07 1,1
 87 NGC 3960      294.36   6.18  7.8  2258 0.302  0.66 -0.17 1,1
 88 NGC 4349      299.71   0.82  7.6  2176 0.384  0.2  -0.12 1,8
 89 NGC 5138      307.54   3.53  7.4  1986 0.262  0.09  0.12 1,1
 90 NGC 5316      310.22   0.12  7.7  1215 0.267  0.15 -0.02 1,8
 91 NGC 5822       321.7   3.59  7.8   917  0.15  0.66 -0.02 1,1
 92 NGC 6025      324.54  -5.88  7.9   756 0.159  0.07  0.19 1,9
 93 NGC 6067      329.75  -2.21  7.3  1417  0.38  0.11  0.13 1,1
 94 NGC 6087      327.76  -5.41  7.7   891 0.175  0.09 -0.01 1,1
 95 NGC 6134      334.91  -0.19  7.6   913 0.395  0.92  0.18 1,1
 96 NGC 6208      333.75  -5.76  7.6   939  0.21  1.17 -0.03 1,8
 97 NGC 6253      335.45  -6.26  7.1  1510   0.2  5     0.36 1,1
 98 NGC 6259      341.98  -1.52  7.5  1031 0.498  0.21  0.02 1,1
 99 NGC 6281      347.73   1.97  8.0   479 0.148  0.31  0.00 1,8
100 NGC 6405      356.59  -0.77  8.0   487 0.144  0.09  0.06 1,1
101 NGC 6425      357.94   -1.6  7.7   778 0.399  0.02  0.09 1,8
102 NGC 6475      355.85  -4.52  8.2   301 0.103  0.29  0.03 1,8
103 NGC 6494        9.89   2.83  7.8   628 0.356  0.29  0.09 1,1
104 NGC 6633        36.1    8.3  8.2   376 0.182  0.42  0.00 1,1
105 NGC 6705       27.31  -2.78  6.8  1877 0.426  0.2   0.14 1,1
106 NGC 6716       15.39  -9.59  7.7   789  0.22  0.09 -0.31 1,9
107 NGC 6791       69.96  10.91  8.5  5853 0.117  4.39  0.15 1,1
108 NGC 6819       73.97   8.48  8.1  2360 0.238  1.49  0.07 1,1
109 NGC 6939        95.9   12.3  8.7  1185  0.32  2.21  0.02 1,1
110 NGC 6940        69.9  -7.14  8.2   770 0.214  0.72  0.01 1,1
111 NGC 7082       91.19   -2.9  8.6  1442 0.237  0.17 -0.01 1,1
112 NGC 7142      105.34   9.48  9.0  1686 0.397  1.88  0.04 1,1
113 NGC 7209       95.49  -7.33  8.6  1168 0.168  0.41 -0.12 1,8
114 NGC 752       137.18 -23.35  8.8   457 0.034  1.12 -0.08 1,1
115 NGC 7789      115.48  -5.37  9.7  2337 0.217  1.71 -0.08 1,1
116 Pismis 4      262.86  -2.43  8.5   593 0.013  0.03 -0.20 1,8
117 Ruprecht 18   239.92  -4.94  9.0  1056   0.7  0.04 -0.01 1,1
118 Ruprecht 46   238.36    5.9  8.9   752  0.07  3.98 -0.04 1,1
119 Tombaugh 2    232.83  -6.88 13.3  6300   0.4  4    -0.45 10,11
-----table1.txt------------------------------------------------
Ref:(1) Dias et al.2002; (2) Friel and Jane 1993; (3) Friel 1995; 
(4) Edvardsson et al. 1995; (5) Gratton 2000; (6) Ann et al. 2002; 
(7) Carraro, Girardi, and Marigo 2002; (8) Piatti, Claria, and 
Abadi 1995; (9) Cameron 1985; (10) Kubiak et al. 1992; 
(11) Brown et al. 1996.  

==> table2.dat <==
-----table2.txt-------------------------------------
1  I3   none   Sequence number
5  A13  none   Name of open cluster
19 F5.1 degree Galactic longitude
25 F5.1 degree Galactic latitude
31 F5.1 km/s   Radial velocity
37 I2   none   Reference for radial velocity
40 F6.2 mas/yr Proper motion in R.A.
47 F6.2 mas/yr Proper motion in DECL.
54 I2   none   Reference for proper motions
57 F5.2 kpc    Galactocentric distance    
63 I4   pc     Heliocentric distance
68 I3   km/s   Velocity component in the galactic cylindrical coordinate system,
               points from Galactic center to the Sun.
72 I3   km/s   Velocity component in the galactic cylindrical coordinate system,
               has the same direction as Galactic rotation.
76 I3   km/s   Velocity component in the galactic cylindrical coordinate system,
               perpendicular to the galactic plane.
80 I3   km/s   Mean spatial velocity
84 I2   km/s   Error of the mean velocity
87 F4.2 Gyr    Age
92 F5.2 dex    Iron abundance [Fe/H] 
-----table2.txt-------------------------------------
No. Name            l      b   vr   ref1 mua    mud ref2 Dgal Dsun  PI THE ZET  V  SV age [Fe/H] 
                  (deg)  (deg)(km/s)       (mas/yr)      (kpc) (pc)    (km/s)  (km/s) (Gyr) (dex)                                
  1 NGC 129       120.3  -2.6 -36.8  1  -1.86  -1.70  2  9.42 1625  -9 219  -2 219  5 0.07    
  2 NGC 188       122.8  22.5 -44    1  -1.48  -0.56  2  9.68 2047  17 246   1 247 14 4.28 -0.12
  3 NGC 457       126.6  -4.4 -34    1  -1.56  -2.09  2 10.13 2429  21 245 -17 246  4 0.02      
  4 NGC 581       128.0  -1.8 -37    1  -1.60   0.66  2 10.00 2194  17 248  12 249 27 0.02      
  5 NGC 654       129.1  -0.4 -33.8  1  -1.34  -0.72  2  9.91 2041  -4 224  -1 224  7 0.01      
  6 NGC 663       129.5  -1.0 -32.   1  -1.49  -2.30  2  9.85 1952  -3 223 -15 224  9 0.01      
  7 NGC 752       137.2 -23.4 + 5.5  1   8.29 -11.34  2  8.81  457  11 220 -11 221  2 1.12 -0.09
  8 NGC 869       134.6  -3.7 -53    1  -0.92  -1.66  2 10.06 2079  18 237 -10 238  4 0.01      
  9 NGC 884       135.1  -3.6 -40.5  1  -1.14  -1.56  2 10.29 2345  -8 218 -10 219  5 0.01      
 10 NGC 957       136.3  -2.6 -36.0  1   1.11   0.28  3  9.89 1815  -3 211  15 212 38 0.01      
 11 NGC 1027      135.8   1.5 +15    1   0.76   0.35  2  9.06  772   6 239  10 239  4 0.15      
 12 NGC 1039      143.6 -15.6 - 7.8  1   0.39  -6.80  2  8.89  499  -7 227  -3 227  2 0.17 -0.30
 13 NGC 1342      155.0 -15.4 -10.9  1  -0.55  -2.89  2  9.08  665 -12 231   2 231  3 0.45 -0.16
 14 NGC 1502      143.6   7.6 -18    1  -0.85   0.55  2  9.16  821   0 242   7 242  9 0.01      
 15 NGC 1528      152.0   0.3 -10.3  1   1.81  -2.44  2  9.19  776  -4 225   6 225  6 0.36      
 16 NGC 1545      153.4   0.2 -12    1   0.45  -3.12  2  9.14  711   0 231   1 231  4 0.28 -0.09
 17 NGC 1647      180.4 -16.8 - 2.0  1  -1.37  -1.02  2  9.01  540 -13 240   4 240  2 0.14     
 18 NGC 1662      187.7 -21.1 -13.9  1  -2.44  -2.83  2  8.90  437 -27 240   6 241  2 0.42 -0.09
 19 NGC 1664      161.7  -0.5 + 7.8  1   1.96  -5.10  2  9.64 1199  14 214  -1 214 19 0.29      
 20 NGC 1778      168.9  -2.0 +10    1   3.33  -3.21  2  9.94 1469   3 209  13 209 16 0.14      
 21 NGC 1893      173.6  -1.7 - 4.7  1  -1.30   0.21  2 11.76 3280  -8 253  -6 254 24 0.01      
 22 NGC 1907      172.6   0.3 + 0.1  1  -1.88  -1.63  2 10.04 1556  -4 237 -10 238 16 0.36      
 23 NGC 1912      172.3   0.7 - 1    1   0.32  -5.07  2  9.55 1066  -3 218  -4 218  8 0.29      
 24 NGC 1960      174.5   1.0 - 4.   1   1.10  -4.08  2  9.81 1318  -8 214   0 214  7 0.02      
 25 NGC 2099      177.7   3.1 + 7.7  4   3.36  -6.17  2  9.88 1383   0 194   6 194 17 0.34      
 26 NGC 2129      186.6   0.1 - 6.3  1   2.22  -1.66  2 10.00 1515 -22 222  15 223  8 0.02      
 27 NGC 2141      198.1  -5.8 +43.0  5   1.38  -1.78  3 12.38 4033   0 186  10 187 28 1.70 -0.39
 28 NGC 2168      186.6   2.2 +17.7  1   0.20  -1.63  2  9.31  816   4 232   6 232  4 0.09 -0.19
 29 NGC 2169      195.6  -2.9 +17    1  -4.21  -2.45  2  9.51 1052 -16 238 -16 240  7 0.01      
 30 NGC 2175      190.2   0.4 +22    1   1.80  -2.26  2 10.10 1627 -17 217  11 218  7 0.00      
 31 NGC 2232      214.4  -7.7 +20    1  -4.36  -3.23  2  8.79  359 -15 237  -1 238  0 0.05      
 32 NGC 2244      206.4  -2.0 +36.6  1  -0.65   0.67  2  9.81 1445  10 230   4 230  4 0.00      
 33 NGC 2264      202.9   2.2 +25.5  1  -0.52  -4.47  2  9.11  667   2 219   1 219  2 0.00      
 34 NGC 2281      175.0  17.1 +11    1  -2.78  -7.59  2  9.03  558  -2 224  -5 224  1 0.35 0.13 
 35 NGC 2287      231.1 -10.2 +25.8  1  -4.34  -0.09  2  8.94  693  -4 225  -9 226  1 0.24 0.01 
 36 NGC 2301      212.6   0.3 +21.2  1  -2.31  -3.31  2  9.24  872  -7 221  -6 222  3 0.16 0.05 
 37 NGC 2323      221.7  -1.2 + 9.5  1  -0.32  -1.24  2  9.21  929 -21 229   4 230  4 0.12      
 38 NGC 2324      213.5   3.3 +41.8  6  -1.70  -2.77  3 11.85 3805 -23 188 -39 194 70 0.42      
 39 NGC 2353      224.7   0.4 +38    1  -3.76   1.67  2  9.32 1119 -16 248  -5 249  2 0.09      
 40 NGC 2354      238.4  -6.8 - 4    1  -3.52   1.39  2 11.18 4085 -52 270 -40 278 47 0.13      
 41 NGC 2355      203.3  11.8 +35.1  7   0.5   -2.4   7 10.52 2200   4 208 -20 209 20 0.70 -0.07
 42 NGC 2360      229.8  -1.4 +27.2  8   3.51   8.07  2  9.82 1887   8 253  68 263 16 0.56 -0.14
 43 NGC 2362      238.2  -5.5 +42.2  1  -2.29   3.03  2  9.30 1389   5 220   0 220  6 0.00      
 44 NGC 2374      228.4   1.0 +27.2  1  -4.65  -1.10  3  9.53 1468 -11 224 -24 226 21 0.29      
 45 NGC 2414      231.4   2.0 +64.5  1  -1.61   2.03  2 10.99 3455   8 224   3 224 13 0.00      
 46 NGC 2423      230.5   3.5 +18.1  8   2.59  -4.79  2  9.00  766 -27 212   8 214  4 0.73 0.20 
 47 NGC 2437      231.9   4.1 +48.1  1  -3.17  -0.12  2  9.40 1375   3 208  -6 209  5 0.24 0.16 
 48 NGC 2439      246.4  -4.4 +68.0  1  -2.22   3.13  2 10.64 3855   7 221  -4 221 11 0.01      
 49 NGC 2447      240.1   0.2 +21.7  9  -1.98   5.42  2  9.06 1037   1 236  12 236  6 0.38      
 50 NGC 2467      243.1   0.4 +66.0  1  -5.82   1.63  3  9.19 1355  19 197 -18 199 25 0.01      
 51 NGC 2516      273.9 -15.9 +22.0  1  -4.08  10.98  2  8.48  409   0 216   4 216  3 0.11 -0.16
 52 NGC 2539      234.7  11.1 +29.3  1  -2.50  -1.22  2  9.34 1363 -15 214  -3 215  8 0.37 0.26 
 53 NGC 2546      254.9  -2.0 +15.   1  -2.92   4.71  2  8.78  919  -6 232   8 232  2 0.07 -0.05
 54 NGC 2547      264.6  -8.6 +14.5  1  -9.56   4.42  2  8.55  455  -1 229  -6 229  0 0.03 -0.13
 55 NGC 2548      227.9  15.4 + 5    1  -0.50   0.93  2  9.01  769 -21 241   8 242  2 0.36 0.10 
 56 NGC 2632      205.9  32.4 +34.4  9 -35.58 -12.90  3  8.64  187  30 219  -1 222  1 0.72 0.04 
 57 NGC 2645      264.8  -2.9 +20.8  1  -4.59   6.15  3  8.80 1668   9 230   7 230 23 0.01     
 58 NGC 2682      215.6  31.7 +33.6  1  -6.47  -6.27  2  9.15  908  11 202  -5 202  5 2.56 0.02 
 59 NGC 3114      283.3  -3.8 + 1    1  -7.47   4.03  2  8.33  911   0 233   2 233  0 0.12 -0.05
 60 NGC 3293      285.9   0.1 -13    1  -7.53   3.10  2  8.17 2327  13 229  -3 229  4 0.01    
 61 NGC 3532      289.6   1.5 + 7.0  1 -10.70   5.26  2  8.34  486   1 224   9 224  1 0.31 0.02 
 62 NGC 3680      286.8  16.9 + 0.9 10  -5.30   0.46  2  8.28  938 -12 230   2 231  5 1.19 -0.06
 63 NGC 3766      294.1   0.0 -19    1  -7.21   1.33  2  7.94 1745   1 221   1 221  3 0.01      
 64 NGC 4463      300.7  -2.0 -14.6  1  -4.85   0.88  2  8.01 1050  -8 240  10 240  2 0.03      
 65 NGC 4755      303.2   2.5 -20.2  1  -4.42  -1.53  2  7.60 1976 -16 235  -6 236  6 0.01      
 66 NGC 5460      315.8  12.6 -14    1  -7.04  -3.23  2  8.04  678  -5 222   4 222  2 0.16      
 67 NGC 5606      314.9   1.0 -37.1  1  -5.19  -4.60  2  7.33 1805  15 232 -13 233  9 0.01      
 68 NGC 5662      316.9   3.5 -23.2  1  -5.64  -7.24  2  8.02  666  10 237  -7 238  1 0.09      
 69 NGC 5822      321.7   3.6 -29.7  8  -8.34  -2.65  2  7.80  917  19 231  13 232  7 0.66 0.09 
 70 NGC 5823      321.2   2.5 -19.8  1  -5.07   1.79  2  7.60 1192  -4 238  30 240 12 0.79    
 71 NGC 6067      329.8  -2.2 -39.9 11  -0.83  -2.47  2  7.31 1417   8 248   1 248 12 0.11 0.02 
 72 NGC 6087      327.8  -5.4 + 5.7  1  -1.43  -1.30  2  7.76  891 -24 228   7 230  2 0.09 -0.01
 73 NGC 6134      334.9  -0.2 -26.0 12  -0.86  -4.60  3  7.68  913   8 236  -2 236 19 0.92 0.29 
 74 NGC 6178      338.4   1.2 + 4.5  1   0.62  -2.06  2  7.56 1014 -23 232   0 233  9 0.01      
 75 NGC 6193      336.7  -1.6 -24.3  1   0.17  -4.36  2  7.45 1155   5 234  -7 234  6 0.00      
 76 NGC 6204      338.6  -1.1 -53    1  -0.02  -0.01  2  7.50 1085 -17 241   8 242  8 0.03      
 77 NGC 6231      343.5   1.2 -25    1  -0.34  -2.32  2  7.31 1243 -15 228   0 229  3 0.00      
 78 NGC 6383      355.1   0.1 + 7    1   3.22  -0.84  2  7.51  985 -13 244  -6 245  6 0.00      
 79 NGC 6405      356.6  -0.7 +10.4  1  -1.57  -6.61  2  8.01  487 -20 224   2 225  1 0.09 0.06 
 80 NGC 6494        9.9   2.9 - 8.6  1  -1.30  -0.67  2  7.88  628   1 234   9 235  3 0.29 0.22 
 81 NGC 6514        7.0  -0.3 -22    1  -0.42  -3.02  2  7.69  816  -6 228   3 229  2 0.02      
 82 NGC 6530        6.1  -1.4 -30    1   0.58  -2.09  2  7.17 1330  -3 230  -1 230  4 0.00      
 83 NGC 6531        7.7  -0.4 -16    1   2.28  -3.05  2  7.30 1205  -4 231 -11 231  5 0.01      
 84 NGC 6604       18.3   1.7 +18    1  -0.02  -2.74  2  6.91 1696   0 222  -2 222  9 0.00      
 85 NGC 6611       17.0   0.8 +23.5  1   2.09  -0.90  2  6.84 1749 -13 250 -10 250 12 0.00      
 86 NGC 6613       14.2  -1.0 -14.   1  -1.02  -1.33  2  7.25 1296  10 226   9 226  5 0.01      
 87 NGC 6633       36.1   8.3 -29.1  9  -0.01  -0.51  2  8.20  376  18 221   3 222  1 0.42 -0.01
 88 NGC 6664       24.0  -0.5 +17.8 11  -0.31  -2.31  2  7.45 1164 -16 237   3 238  9 0.01      
 89 NGC 6694       23.9  -2.9 - 9.2  1  -1.73  -0.91  2  7.06 1600  13 225  17 226 10 0.08      
 90 NGC 6705       27.3  -2.8 +34.4  1  -4.63  -1.10  3  6.88 1877 -25 237  38 241 31 0.20 0.14 
 91 NGC 6709       42.2   4.7 -21    1   2.61  -3.07  2  7.74 1075   6 234 -11 234  6 0.15      
 92 NGC 6755       38.6  -1.7 +18.7  1  -1.70  -1.87  2  7.44 1421  -6 241  11 241 11 0.05      
 93 NGC 6791       70.0  10.9 -57.0 13  -3.17  -7.74  3  8.54 5853 -90 218 -17 237137 4.39 0.40 
 94 NGC 6811       79.4  12.0 + 7.1  8  -3.58  -8.19  2  8.36 1215 -28 244   6 245  9 0.62   
 95 NGC 6819       74.0   8.5 + 4.8  1  -3.14  -3.34  3  8.17 2360   6 236  21 237 38 1.49 0.15 
 96 NGC 6823       59.4  -0.1 +11    1  -1.41  -3.04  2  7.71 1893  12 228   5 228  9 0.00      
 97 NGC 6834       65.7   1.2 - 6.8  1  -0.12  -2.16  2  7.87 2067  30 225  -1 227 20 0.07      
 98 NGC 6871       72.6   2.1 - 7.7  1  -3.23  -6.93  2  8.16 1574 -21 223   0 224  4 0.00      
 99 NGC 6882       65.6  -4.0 + 0.7  1   1.60  -9.80  2  8.27  597 -13 232 -10 232  1 1.44 -0.02
100 NGC 6910       78.7   2.0 -30    1  -3.66  -5.33  2  8.35 1139 -12 233   7 234  2 0.01      
101 NGC 6913       76.9   0.6 -34    1  -2.95  -6.16  2  8.31 1148 -13 232   1 232  3 0.01      
102 NGC 6940       69.9  -7.2 + 7.7  9  -2.23  -9.70  2  8.26  770 -22 236  -7 238  3 0.72 0.02 
103 NGC 7086       94.4   0.2 - 5.6  1   0.98   0.22  2  8.69 1298  29 232   4 234  9 0.13      
104 NGC 7092       92.5  -2.3 - 7.5  1  -8.00 -19.71  2  8.52  326 -31 234  -5 236  0 0.27      
105 NGC 7160      104.0   6.5 -20    1  -2.71  -1.49  2  8.72  789   0 241   9 241  1 0.01      
106 NGC 7235      102.7   0.8 -52    1  -4.03  -2.11  2  9.52 2823   4 257  15 258 17 0.01      
107 NGC 7243       98.9  -5.6 -16    1   1.61  -2.53  2  8.66  808  11 237  -3 237  2 0.11      
108 NGC 7380      107.1  -0.9 -39    1  -1.74  -2.52  2  9.39 2222  17 246  -7 247  9 0.01      
109 NGC 7654      112.8   0.5 -35.5  1  -2.00  -1.78  2  9.14 1421  -8 217   0 217  4 0.05      
110 NGC 7790      116.6  -1.0 -78.0  1  -0.73  -2.14  2 10.16 2944 -11 186 -17 187 26 0.05      
111 Blanco 1      15.0  -79.3 + 5    1  20.17   3.00  3  8.45  269  14 231   2 232  4 0.06      
112 Berkeley 31   206.2  +5.1 +61.0 13  -4.30  -3.97  3 16.32 8272   0 151-206 255 86 2.05 -0.50
113 Berkeley 86    76.7   1.3 -19.3  1  -3.80  -4.11  2  8.31 1112  -5 217  11 217  8 0.01      
114 IC 1805       134.7   1.0 -26    1  -1.10  -1.92  2  9.91 1886  19 239 -11 240  8 0.00      
115 IC 1848       137.2   0.1 -22    1  -5.15   0.35  2 10.06 2002  -5 275 -10 275 16 0.00      
116 IC 2395       266.6  -3.8 + 0.5  1  -3.60   2.21  2  8.57  705 -16 240   2 240  1 0.01      
117 IC 2581       284.6   0.0 - 6    1  -6.32   3.67  2  8.23 2446   6 230   5 230  4 0.01 -0.34
118 IC 2602       289.6  -4.9 +22    1 -17.49  10.10  3  8.44  161   0 232   8 232  0 0.03      
119 IC 2944       294.6  -1.4 - 1    1  -5.39   0.04  2  7.92 1794 -16 223  -4 224  4 0.00      
120 IC 4651       340.1  -7.9 -31.0 10   1.50  -5.35  2  7.67  888  17 237  -5 238  5 1.14 -0.00
121 IC 4665        30.6  17.1 -13.   1  -0.99  -7.77  2  8.21  352  -2 223   0 223  0 0.04    
122 IC 4725        13.6  -4.5 + 3.0  1  -2.78  -6.15  2  7.90  620 -13 221   6 222  2 0.09  0.17
123 IC 4756        36.4   5.3 -25.8  8   1.06  -4.32  2  8.11  484  13 218   0 218  1 0.50 -0.03
124 IC 4996        75.4   1.3 -22    1  -1.98  -5.25  2  8.23 1732  -5 232  -2 232  5 0.00    
125 Coma Ber      221.3  84.0 - 0.1  1 -11.38  -9.05 15  8.50   96  -7 233   7 234  0 0.44 -0.05
126 Collinder 121 235.4 -10.4 +35    1  -3.19   4.56  2  8.77  471  -8 244   5 244  0 0.01      
127 Collinder 135 248.8 -11.2 +34    1 -10.55   6.27  2  8.61  316  -3 244  -2 244  0 0.02      
128 Collinder 140 245.2  -7.9 +10.5  1  -8.27   4.52  2  8.67  405  -2 238  -3 238  0 0.03      
129 Collinder 197 261.7   8.9 +33.1  1  -9.8i   7.5   2  8.65  838  22 216   5 217 15 0.01      
130 Collinder 205 269.2  -1.8 + 8.5  1  -3.86   6.5   3  8.72 1853   4 238  19 239 17 0.01      
131 Collinder 228 287.5  -1.0 -12    1  -6.55   2.03  2  8.11 2201  -1 227  -5 227  5 0.00      
132 Collinder 394  14.7  -9.0 + 6.0  1  -4.80  -4.78  2  7.84  690 -17 222  14 223  3 0.06      
133 Dolidze 25    211.9  -1.3 71.0   1   1.81  -1.98  3 14.24 6304 -22 135  27 139 92 0.00      
134 Hogg 16       307.5   1.3 -35.8  1  -3.71  -3.17  2  7.63 1585  -5 251 -12 252 10 0.01      
135 Lynga 6       330.4   0.3 -59.4  1 -13.61  -1.83  2  7.15 1600  62 202  66 222 32 0.02      
136 Pleiades      166.6 -23.5 + 5.6 14  19.15 -45.72 15  8.63  150  -2 208  -7 208  0 0.13 -0.03
137 Roslund 3      58.8  -4.7 - 4.7  1  -1.61  -5.28  3  7.84 1467  -4 219  -1 219 16 0.10      
138 Stock 7       134.6   0.0 - 8.   1  -3.33   0.24  2  8.82  449 -11 239   5 240  2 0.01      
139 Stock 14      295.2  -0.6 - 4    1  -5.93   0.82  2  7.83 2146  -9 219   0 219  3 0.01      
140 Trumpler 2    137.4  -3.9 + 2.4  1   1.36  -5.13  2  8.98  651   9 233  -4 233  2 0.14 -0.45
141 Trumpler 10   262.8   0.6 +21.5  1 -13.40   7.04  2  8.56  424   9 222  -3 223  3 0.03      
142 Trumpler 24   344.4   1.7 - 4.0  1   0.30  -0.17  2  7.41 1138 -16 240   6 241  6 0.00      
143 Trumpler 37    99.3   3.7 +22.3  1  -2.95  -4.57  2  8.67  835  -1 267   3 267  1 0.01      
144 vdB 1         208.5  -1.8 +18.9  1  -4.78  -3.63  2 10.01 1687 -16 223 -39 227 17 0.10  
-----table2.txt-------------------------------------
Ref:(1) Rastorguev et al.(1999); (2) Baumgardt et al.(2000); (3) Dias et al.(2002);  
(4) Mermilliod et al.(1996); (5) Friel (1993); (6) Lynga (1987); (7) Soubiran,Oudnkirchen,and Le Campion (2000); 
(8) Mermilliod et al.(1990); (9) Mermilliod et al. (1989); (10) Mermilliod et al. (1995);
(11) Mermilliod et al.(1987); (12) Claria et al.(1992); (13) Scott, Friel, and Janes (1995);
(14) Raboud et al.(1998); (15) Robichon et al.(1999).    

                                                                                         
